JWST meets Chandra: a large population of Compton thick, feedback-free, and intrinsically X-ray weak AGN, with a sprinkle of SNe

We investigate the X-ray properties of a sample of 71 broad line and narrow line AGN at 2$<$z$<$11 discovered by JWST in the GOODS fields, which have the deepest Chandra observations ever obtained. Despite the widespread presence of AGN signatures in their rest-optical and -UV spectra, the vast majority of them is X-ray undetected. The stacked X-ray data of the non-detected sources also results in a non-detection. The upper limit on the X-ray emission for many of these AGN is one or even two orders of magnitude lower than expected from a standard AGN SED. X-ray absorption by clouds with large (Compton-thick) column density and low dust content, such as the Broad Line Region (BLR) clouds, can explain the X-ray weakness. In this scenario the BLR covering factor should be much larger than in low-z AGN or luminous quasars; this is supported by the larger equivalent width of the broad component of H$\alpha$ in JWST-selected AGN. We also find that the JWST-discovered AGN lack prominent, fast outflows, suggesting that, in JWST-selected AGN, dense gas lingers in the nuclear region, resulting in large covering factors. We also note that a large fraction of JWST-selected AGN matches the definition of NLSy1, typically accreting at high rates and characterized by a steep X-ray spectrum -- this can further contribute to their observed weakness at high-z. Finally, we discuss that the broad Balmer lines used to identify type 1 AGN cannot be ascribed to Very Massive Stars or Supernovae, although we show that some of the faintest broad lines could potentially be associated with superluminous SNe.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.2 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 20 July 2023
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
